Seasonal Fire Prediction using Spatio-Temporal Deep Neural Networks

With climate change expected to exacerbate fire weather conditions, the accurate anticipation of wildfires on a global scale becomes increasingly crucial for disaster mitigation. In this study, we utilize SeasFire, a comprehensive global wildfire dataset with climate, vegetation, oceanic indices, and human-related variables, to enable seasonal wildfire forecasting with machine learning. For the predictive analysis, we train deep learning models with different architectures that capture the spatio-temporal context leading to wildfires. Our investigation focuses on assessing the effectiveness of these models in predicting the presence of burned areas at varying forecasting time horizons globally, extending up to six months into the future, and on how different spatial or/and temporal context affects the performance of the models. Our findings demonstrate the great potential of deep learning models in seasonal fire forecasting; longer input time-series leads to more robust predictions across varying forecasting horizons, while integrating spatial information to capture wildfire spatio-temporal dynamics boosts performance. Finally, our results hint that in order to enhance performance at longer forecasting horizons, a larger receptive field spatially needs to be considered.

==> conv-lstm-local-radius-ablation-globe.dat <==
%% LaTeX2e file `conv-lstm-local-radius-ablation-globe.dat'
%% generated by the `filecontents' environment
%% from source `arxiv' on 2024/04/09.
%%
        x     r1      r2       r3      r4      r5      r6      r7
        1     0.726   0.736    0.741   0.742   0.745   0.744   0.743
        2     0.720   0.730    0.736   0.739   0.735   0.739   0.739
        4     0.714   0.720    0.725   0.728   0.732   0.734   0.735
        8     0.708   0.715    0.722   0.724   0.728   0.730   0.731
        12    0.703   0.716    0.721   0.724   0.722   0.725   0.729
        16    0.702   0.715    0.723   0.726   0.726   0.726   0.726
        20    0.707   0.716    0.726   0.725   0.724   0.729   0.727
        24    0.710   0.718    0.725   0.727   0.724   0.725   0.729
    


==> conv-lstm-local-radius3-globe.dat <==
%% LaTeX2e file `conv-lstm-local-radius3-globe.dat'
%% generated by the `filecontents' environment
%% from source `arxiv' on 2024/04/09.
%%
        x     ts6     ts12   ts24   ts36
        1     0.740   0.741  0.726  0.742
        2     0.735   0.736  0.722  0.736
        4     0.724   0.728  0.715  0.725
        8     0.721   0.722  0.706  0.722
        12    0.722   0.722  0.700  0.721
        16    0.725   0.724  0.707  0.723
        20    0.727   0.726  0.708  0.726
        24    0.727   0.725  0.705  0.725
    


==> conv-lstm-local-radius5-globe.dat <==
%% LaTeX2e file `conv-lstm-local-radius5-globe.dat'
%% generated by the `filecontents' environment
%% from source `arxiv' on 2024/04/09.
%%
        x     ts1      ts3      ts6     ts12   ts24   ts36
        1     0.723    0.723    0.744   0.745  0.745  0.745
        2     0.711    0.711    0.738   0.738  0.736  0.736
        4     0.699    0.704    0.732   0.731  0.731  0.732
        8     0.699    0.699    0.726   0.730  0.730  0.728
        12    0.693    0.693    0.723   0.728  0.724  0.723
        16    0.700    0.697    0.728   0.729  0.729  0.726
        20    0.694    0.694    0.728   0.727  0.728  0.724
        24    0.696    0.696    0.729   0.728  0.728  0.724
    


==> gru-globe.dat <==
%% LaTeX2e file `gru-globe.dat'
%% generated by the `filecontents' environment
%% from source `arxiv' on 2024/04/09.
%%
        x    ts1       ts3      ts6      ts12    ts24    ts36
        1    0.519     0.567    0.573    0.594   0.620   0.641
        2    0.519     0.563    0.564    0.586   0.613   0.633
        4    0.506     0.548    0.550    0.568   0.599   0.625
        8    0.463     0.510    0.507    0.539   0.584   0.626
        12   0.426     0.463    0.456    0.516   0.578   0.632
        16   0.397     0.445    0.441    0.511   0.591   0.622
        20   0.404     0.466    0.466    0.514   0.602   0.616
        24   0.427     0.474    0.481    0.535   0.606   0.616
    


==> tgcn-local-radius-ablation-globe.dat <==
%% LaTeX2e file `tgcn-local-radius-ablation-globe.dat'
%% generated by the `filecontents' environment
%% from source `arxiv' on 2024/04/09.
%%
        x     r1      r2       r3      r4      r5      r6     r7
        1     0.683   0.674    0.698   0.680   0.691   0.696  0.701
        2     0.679   0.669    0.685   0.693   0.687   0.692  0.696
        4     0.672   0.667    0.683   0.674   0.684   0.678  0.671
        8     0.673   0.658    0.673   0.682   0.672   0.682  0.686
        12    0.674   0.654    0.671   0.671   0.669   0.679  0.678
        16    0.675   0.656    0.666   0.683   0.673   0.678  0.680
        20    0.672   0.658    0.670   0.660   0.671   0.676  0.680
        24    0.669   0.659    0.661   0.658   0.665   0.673  0.674
    


==> tgcn-local-radius2-globe.dat <==
%% LaTeX2e file `tgcn-local-radius2-globe.dat'
%% generated by the `filecontents' environment
%% from source `arxiv' on 2024/04/09.
%%
        x     ts6        ts12      ts24      ts36
        1     0.667      0.672     0.672     0.674
        2     0.657      0.666     0.673     0.669
        4     0.652      0.663     0.665     0.667
        8     0.647      0.655     0.659     0.658
        12    0.627      0.643     0.651     0.654
        16    0.631      0.636     0.653     0.656
        20    0.630      0.633     0.654     0.658
        24    0.616      0.633     0.657     0.659
    


==> tgcn-local-radius3-globe.dat <==
%% LaTeX2e file `tgcn-local-radius3-globe.dat'
%% generated by the `filecontents' environment
%% from source `arxiv' on 2024/04/09.
%%
        x     ts6     ts12   ts24   ts36
        1     0.691   0.700  0.701  0.698
        2     0.690   0.686  0.689  0.685
        4     0.682   0.683  0.686  0.683
        8     0.673   0.675  0.678  0.673
        12    0.662   0.667  0.673  0.671
        16    0.666   0.658  0.670  0.666
        20    0.662   0.662  0.663  0.670
        24    0.661   0.652  0.664  0.661
    


==> tgcn-local-radius5-globe.dat <==
%% LaTeX2e file `tgcn-local-radius5-globe.dat'
%% generated by the `filecontents' environment
%% from source `arxiv' on 2024/04/09.
%%
        x    ts6     ts12   ts24   ts36
        1    0.5    0.686   0.688  0.691  0.690
        2    0.5    0.683   0.683  0.688  0.687
        4    0.5    0.678   0.673  0.682  0.683
        8    0.5    0.666   0.672  0.678  0.671
        12   0.5    0.669   0.669  0.679  0.669
        16   0.5    0.658   0.670  0.674  0.673
        20   0.5    0.665   0.668  0.671  0.670
        24   0.5    0.658   0.659  0.665  0.665
    

